Optical Studies of 15 Hard X-ray Selected Cataclysmic Binaries

We conducted time-resolved optical spectroscopy and/or time-series photometry of 15 cataclysmic binaries that were discovered in hard X-ray surveys by the Swift Burst Alert Telescope (BAT) and the International Gamma-Ray Astrophysics Laboratory (INTEGRAL), with the goal of measuring their orbital periods and searching for spin periods. Four of the objects in this study are new optical identifications: Swift J0535.2+2830, Swift J2006.4+3645, IGR J21095+4322, and Swift J2116.5+5336. Coherent pulsations are detected from three objects for the first time, Swift J0535.2+2830 (1523 s), 2PBC J1911.4+1412 (747 s), and 1SWXRT J230642.7+550817 (464 s), indicating that they are intermediate polars (IPs). We find two new eclipsing systems in time-series photometry: 2PBC J0658.0-1746, a polar with a period of 2.38 hr, and Swift J2116.5+5336, a disk system that has an eclipse period of 6.56 hr. Exact or approximate spectroscopic orbital periods are found for six additional targets. Of note is the long 4.637-day orbit for Swift J0623.9-0939, which is revealed by the radial velocities of the photospheric absorption lines of the secondary star. We also discover a 12.76 hr orbital period for RX J2015.6+3711, which confirms that the previously detected 2.00 hr X-ray period from this star is the spin period of an IP, as inferred by Coti Zelati et al. These results support the conclusion that hard X-ray selection favors magnetic CVs, with IPs outnumbering polars.

==> vtab.txt <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label    Explanations
--------------------------------------------------------------------------------
   1- 11 A11    ---     Star     Star name (abbreviated)
  13- 22 F10.4  d       Time     Barycentric Julian date of mid-integration, minus 2400000.0, on the UTC system
  24- 27 I4     km/s    Vemn     H-alpha radial velocity
  29- 30 I2     km/s    Vemnerr  Uncertainty in H-alpha velocity
  32- 35 I4     km/s    Vabs     Absorption-line radial velocity from cross-correlation
  37- 38 I2     km/s    Vabserr  Uncertainty in absorption-line velocity
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
Swift J0623 57402.7147   52  1  -48 11 
Swift J0623 57402.7220   52  1  -51 10 
Swift J0623 57402.7294   55  1  -49 10 
Swift J0623 57405.6506   -6  3   91 13 
Swift J0623 57405.6583   -1  3   69 15 
Swift J0623 57405.9054   34  8   50 22 
Swift J0623 57406.6923   40  3  -56 15 
Swift J0623 57406.6996   36  2  -27 13 
Swift J0623 57406.7069   38  3  -46 17 
Swift J0623 57407.7334   63  1  -37 11 
Swift J0623 57407.7407   66  1  -33 10 
Swift J0623 57407.8877   31  2  -17 16 
Swift J0623 57407.8950   35  2  -42 14 
Swift J0623 57408.6422   47  2   43 11 
Swift J0623 57408.6495   49  1   43 11 
Swift J0623 57408.6568   44  1   49 11 
Swift J0623 57408.8562   34  2   53 11 
Swift J0623 57408.8635   31  2   64 11 
Swift J0623 57431.7412   38  2   27 10 
Swift J0623 57431.7471   38  2   39 10 
Swift J0623 57431.7530   32  2   34 10 
Swift J0623 57432.8287   20  5  108 14 
Swift J0623 57432.8332   17  4  119 20 
Swift J0623 57432.8378   11  5   84 16 
Swift J0623 57433.6057    7  2   69  9 
Swift J0623 57433.6144    1  1   65  9 
Swift J0623 57433.6231    5  2   60 11 
Swift J0623 57433.6318    0  1   73 14 
Swift J0623 57433.7222   12  2   57 12 
Swift J0623 57433.7309    9  1   56  9 
Swift J0623 57434.5951   22  2  -24 10 
Swift J0623 57434.5996   22  2  -20 10 
Swift J0623 57435.5923   42  2  -32 10 
Swift J0623 57435.5968   38  2  -27 10 
Swift J0623 57436.5869   21  3   63 10 
Swift J0623 57436.5914   15  3   53  9 
Swift J0623 57438.5895  -10  3   20 10 
Swift J0623 57438.5940   -6  2   15 11 
Swift J0623 57439.6025   52  3  -45 11 
Swift J0623 57439.6133   42  3  -53 11 
Swift J0623 57439.7407   51  3  -49 11 
Swift J0623 57439.7452   58  2  -52 10 
Swift J0717 57431.7638  180 10         
Swift J0717 57431.7725  164  8         
Swift J0717 57433.6804   74 10         
Swift J0717 57433.6912   91 13         
Swift J0717 57433.8074  124 15         
Swift J0717 57433.8161  161 14         
Swift J0717 57433.8249  179 13         
Swift J0717 57433.8423  186 16         
Swift J0717 57434.6467   45  9         
Swift J0717 57434.6554   41 11         
Swift J0717 57434.6641   55  9         
Swift J0717 57434.7160   93 14         
Swift J0717 57434.7247  119 13         
Swift J0717 57434.7962  130 18         
Swift J0717 57434.8049  147 18         
Swift J0717 57435.6579  173 10         
Swift J0717 57435.6666  170  9         
Swift J0717 57435.6753  173  7         
Swift J0717 57435.7803   72  9         
Swift J0717 57435.7890   40  8         
Swift J0717 57435.8435   86 12         
Swift J0717 57435.8522  137 17         
Swift J0717 57435.8609  139 16         
Swift J2006 57553.7649  -54 13         
Swift J2006 57553.7757   39 13         
Swift J2006 57553.8487   78 14         
Swift J2006 57553.8595   93 12         
Swift J2006 57553.8703   49 14         
Swift J2006 57553.8812   91 13         
Swift J2006 57553.8920   98 10         
Swift J2006 57554.8349   68 13         
Swift J2006 57554.8457  137 21         
Swift J2006 57557.7152  208 16         
Swift J2006 57557.7294  189 16         
Swift J2006 57557.7437  207 19         
Swift J2006 57557.7580  164 14         
Swift J2006 57557.7722  169 15         
Swift J2006 57557.7865  154 25         
Swift J2006 57557.8824   22 12         
Swift J2006 57557.8967  -30 12         
Swift J2006 57557.9110  -29 13         
Swift J2006 57557.9252   -4 11         
Swift J2006 57557.9395    0 11         
Swift J2006 57557.9538  -81 12         
Swift J2006 57557.9681  -55 13         
Swift J2006 57558.7176  -23 13         
Swift J2006 57558.7319  -26 10         
Swift J2006 57558.7461  -10 11         
Swift J2006 57558.7604  -26 13         
Swift J2006 57558.7747  -43 13         
Swift J2006 57558.7889  -12 11         
Swift J2006 57559.9133   81 33         
Swift J2006 57559.9276   71 23         
Swift J2006 57559.9419  138 19         
Swift J2006 57559.9561  127 45         
Swift J2006 57928.7210  120 35         
Swift J2006 57928.7318   63 15         
Swift J2006 57928.7426   55 24         
RX J2015    54281.8863  -97 18 -107 33 
RX J2015    54334.8314  -10 16  143 21 
RX J2015    55032.9329   67 13  -11 23 
RX J2015    55032.9556   32 14   77 29 
RX J2015    55033.9090   60 19 -216 22 
RX J2015    55033.9368  107 13 -145 19 
RX J2015    55033.9597   69 15  -50 19 
RX J2015    55034.8840   -6 14 -216 18 
RX J2015    55034.9068    4 19 -236 25 
RX J2015    55034.9787    0 16 -145 27 
RX J2015    55069.8715 -147 19 -120 38 
RX J2015    55069.8942 -109 18 -165 32 
RX J2015    55071.6670  -24 19 -176 19 
RX J2015    55071.6938   29 20 -139 18 
RX J2015    55072.6396   49 20 -151 21 
RX J2015    55072.7812    5 24         
RX J2015    55073.6577  -53 22         
RX J2015    55073.9074  -19 22  107 31 
RX J2015    55073.9253  -19 19  179 41 
RX J2015    55128.5940   17 19         
RX J2015    56451.7856  -77 41         
RX J2015    57202.8634  -78 21  -18 24 
RX J2015    57202.8812  -93 17   67 20 
RX J2015    57319.5907  -25 20  -83 32 
RX J2015    57551.7445 -102 13  142 17 
RX J2015    57553.7294  -55 25 -135 43 
RX J2015    57553.9035 -134 14  146 13 
RX J2015    57930.9527 -139 16  142 20 
RX J2015    57989.9275          131 31 
RX J2015    57990.7303         -190 14 
Swift J2138 57992.9016  -42  8         
Swift J2138 57993.6606   55  7         
Swift J2138 57993.6694   71  6         
Swift J2138 57993.6782   77  6         
Swift J2138 57993.6870   89  6         
Swift J2138 57993.7909  -45  7         
Swift J2138 57993.7997  -58  6         
Swift J2138 57993.9773  -33  6         
Swift J2138 57993.9861  -30  6         
Swift J2138 57994.6452   65  6         
Swift J2138 57994.6540   69  7         
Swift J2138 57994.6628   32  7         
Swift J2138 57994.6717   22  9         
Swift J2138 57994.7290  -40  8         
Swift J2138 57994.7378  -50  8         
Swift J2138 57994.7466    5  8         
Swift J2138 57994.8239   75  7         
Swift J2138 57994.8327   58  6         
Swift J2138 57994.8416   38  7         
Swift J2138 57995.6478  -50 13         
Swift J2138 57995.6566  -58 12         
Swift J2138 57995.6655  -36 11         
Swift J2138 58036.6873   43  7         
Swift J2138 58036.7532  -43  8         
Swift J2138 58036.8266   12  9         
Swift J2138 58036.8353   38  8         
Swift J2138 58036.8440   50  7         
Swift J2138 58036.8527   38  7         
Swift J2138 58036.8613   41  9         
Swift J2138 58036.8702   -3  9         
Swift J2138 58036.8789   39  7         
Swift J2138 58036.9088  -46  5         
Swift J2138 58036.9175  -60  4         
Swift J2138 58037.5940   54  5         
Swift J2138 58037.6026   43  6         
Swift J2138 58037.6113   30  6         
Swift J2138 58037.6200   12  7         
Swift J2138 58037.6287    2  7         
Swift J2138 58037.6374  -21  6         
Swift J2138 58037.6462  -53  6         
Swift J2138 58037.6549  -48  6         
Swift J2138 58037.6636  -31  6         
Swift J2138 58037.6723  -26  7         
Swift J2138 58037.6810  -51  8         
Swift J2138 58037.6897  -54  9         
Swift J2138 58037.6984   -8  8         
Swift J2138 58037.7071  -35  7         
Swift J2138 58037.7839   55  6         
Swift J2138 58037.7925   23  7         
Swift J2138 58037.8012   17  7         
Swift J2138 58037.8099   13  7         
Swift J2138 58037.8186  -39  9         
Swift J2138 58037.8273  -43  7         
Swift J2138 58037.8360  -61  8         
SWXRT J2306 57924.9495  -79  5         
SWXRT J2306 57924.9568  -77  4         
SWXRT J2306 57990.9206  -40  3         
SWXRT J2306 57990.9294  -36  3         
SWXRT J2306 57990.9382  -20  3         
SWXRT J2306 57991.7170  -37  4         
SWXRT J2306 57991.7258  -35  4         
SWXRT J2306 57991.7346  -10  4         
SWXRT J2306 57991.8752   -6  3         
SWXRT J2306 57991.8841   21  3         
SWXRT J2306 57991.9696  -62 27         
SWXRT J2306 57995.9478  -48  5         
SWXRT J2306 57995.9566  -38  6         
SWXRT J2306 57995.9654  -44  9         
SWXRT J2306 57996.8483  -91  3         
SWXRT J2306 57996.8571  -94  3         
SWXRT J2306 57996.8659 -103  3         
SWXRT J2306 58040.6239  -40  4         
SWXRT J2306 58040.6327  -47  4         
SWXRT J2306 58040.6415  -27  5         
SWXRT J2306 58040.9235  -58  5         
SWXRT J2306 58040.9323  -49  6         
SWXRT J2306 58040.9411  -29  8         
SWXRT J2306 58066.7271  -62  6         
SWXRT J2306 58066.7413  -53 12         
SWXRT J2306 58066.7559  -52 13         
SWXRT J2306 58066.7702  -47 17         
SWXRT J2306 58067.5819   -1  6         
SWXRT J2306 58067.5961   -3  5         
SWXRT J2306 58067.6104    1  5         
SWXRT J2306 58067.6246  -16  6         
SWXRT J2306 58067.6373  -63  8         
SWXRT J2306 58067.6783  -56  6         
SWXRT J2306 58067.7211   13  7         
SWXRT J2306 58067.7330  -10  8         
SWXRT J2306 58067.7450  -30  8         
SWXRT J2306 58067.7569  -67 10         
SWXRT J2306 58067.7689  -43  7         
SWXRT J2306 58067.7808  -66  7         
SWXRT J2306 58067.7927  -56  7         
SWXRT J2306 58067.8046  -42  9         
SWXRT J2306 58067.8169  -30  8         
SWXRT J2306 58067.8288  -27  8         
SWXRT J2306 58067.8408  -26  9         
SWXRT J2306 58076.6230 -132  4         
SWXRT J2306 58076.6318 -139  3         
SWXRT J2306 58076.6406 -145  3         
SWXRT J2306 58076.6546 -115  3         
SWXRT J2306 58076.7372 -111  4         
SWXRT J2306 58076.7460 -116  4         
SWXRT J2306 58076.7548 -134  4         
SWXRT J2306 58076.7795 -175 12         
SWXRT J2306 58076.7884 -151 15         
SWXRT J2306 58077.6335  -32  3         
SWXRT J2306 58077.6423  -25  4         
SWXRT J2306 58077.6511  -32  4         
SWXRT J2306 58077.6600  -45  3         
SWXRT J2306 58077.6688  -59  3         
SWXRT J2306 58077.6844  -83  3         
SWXRT J2306 58077.6953  -98  3         
SWXRT J2306 58077.7062 -108  2         
SWXRT J2306 58077.7171 -123  2         
SWXRT J2306 58077.7280 -144  3         

